Class-Aware Pruning for Efficient Neural Networks

Deep neural networks (DNNs) have demonstrated remarkable success in various fields. However, the large number of floating-point operations (FLOPs) in DNNs poses challenges for their deployment in resource-constrained applications, e.g., edge devices. To address the problem, pruning has been introduced to reduce the computational cost in executing DNNs. Previous pruning strategies are based on weight values, gradient values and activation outputs. Different from previous pruning solutions, in this paper, we propose a class-aware pruning technique to compress DNNs, which provides a novel perspective to reduce the computational cost of DNNs. In each iteration, the neural network training is modified to facilitate the class-aware pruning. Afterwards, the importance of filters with respect to the number of classes is evaluated. The filters that are only important for a few number of classes are removed. The neural network is then retrained to compensate for the incurred accuracy loss. The pruning iterations end until no filter can be removed anymore, indicating that the remaining filters are very important for many classes. This pruning technique outperforms previous pruning solutions in terms of accuracy, pruning ratio and the reduction of FLOPs. Experimental results confirm that this class-aware pruning technique can significantly reduce the number of weights and FLOPs, while maintaining a high inference accuracy.

==> Fig/OrthConv.pdf_tex <==
%% Creator: Inkscape 1.3 (0e150ed6c4, 2023-07-21), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'OrthConv.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{205.28758612bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.63586195)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{OrthConv.pdf}}%
    \put(0.51415405,0.13086955){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{OrthConv.pdf}}%
    \put(0.45892137,0.13086955){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{OrthConv.pdf}}%
    \put(0.29322334,0.13086955){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{OrthConv.pdf}}%
    \put(0.23799067,0.13086955){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{OrthConv.pdf}}%
    \put(0.45892137,0.18610223){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{OrthConv.pdf}}%
    \put(0.40368869,0.18610223){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{OrthConv.pdf}}%
    \put(0.23799067,0.18610223){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{OrthConv.pdf}}%
    \put(0.18275799,0.18610223){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{OrthConv.pdf}}%
    \put(0.40368869,0.24133489){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{OrthConv.pdf}}%
    \put(0.34845601,0.24133489){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{OrthConv.pdf}}%
    \put(0.18275798,0.24133489){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{OrthConv.pdf}}%
    \put(0.12752531,0.24133489){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{OrthConv.pdf}}%
    \put(0.34845601,0.29656758){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{OrthConv.pdf}}%
    \put(0.29322333,0.29656758){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{OrthConv.pdf}}%
    \put(0.1275253,0.29656758){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{OrthConv.pdf}}%
    \put(0.07229263,0.29656758){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{OrthConv.pdf}}%
    \put(0.72635659,0.55564939){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{OrthConv.pdf}}%
    \put(0.76756405,0.55603482){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{OrthConv.pdf}}%
    \put(0.81010252,0.55590868){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{OrthConv.pdf}}%
    \put(0.72411648,0.5167631){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{OrthConv.pdf}}%
    \put(0.76727872,0.51630445){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{OrthConv.pdf}}%
    \put(0.80925749,0.51688084){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{OrthConv.pdf}}%
    \put(0.72413476,0.47315464){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{OrthConv.pdf}}%
    \put(0.76767049,0.47374633){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{OrthConv.pdf}}%
    \put(0.80977525,0.47365713){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}9\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{OrthConv.pdf}}%
    \put(0.37720321,0.48746018){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{OrthConv.pdf}}%
    \put(0.32197054,0.48746018){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{OrthConv.pdf}}%
    \put(0.37720321,0.54269286){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=29]{OrthConv.pdf}}%
    \put(0.32197053,0.54269286){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=30]{OrthConv.pdf}}%
    \put(0.30727996,0.60995516){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Kernel\end{tabular}}}}%
    \put(0.30814713,0.09851984){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}}%
    \put(0.58007267,0.22010425){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}%
    \put(0.62498678,0.21082773){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\times$\end{tabular}}}}%
    \put(0.53083751,0.51399327){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\times$\end{tabular}}}}%
    \put(0.82540455,0.21145012){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}=\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=31]{OrthConv.pdf}}%
    \put(0.77882764,0.36785828){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=32]{OrthConv.pdf}}%
    \put(0.7786106,0.32681921){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=33]{OrthConv.pdf}}%
    \put(0.77972455,0.28526857){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=34]{OrthConv.pdf}}%
    \put(0.77709211,0.2433479){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=35]{OrthConv.pdf}}%
    \put(0.77832527,0.20423983){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=36]{OrthConv.pdf}}%
    \put(0.77711354,0.16162574){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=37]{OrthConv.pdf}}%
    \put(0.77761493,0.11815183){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=38]{OrthConv.pdf}}%
    \put(0.77871704,0.07883269){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=39]{OrthConv.pdf}}%
    \put(0.77939727,0.03731899){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}9\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=40]{OrthConv.pdf}}%
    \put(0.94204162,0.27324474){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=41]{OrthConv.pdf}}%
    \put(0.94204163,0.23043705){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=42]{OrthConv.pdf}}%
    \put(0.94342172,0.18901255){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=43]{OrthConv.pdf}}%
    \put(0.94204163,0.1489754){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=44]{OrthConv.pdf}}%
    \put(0.91856774,0.53283833){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=45]{OrthConv.pdf}}%
    \put(0.95999224,0.53145513){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=46]{OrthConv.pdf}}%
    \put(0.91994782,0.49003063){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=47]{OrthConv.pdf}}%
    \put(0.95999224,0.49141799){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=48]{OrthConv.pdf}}%
    \put(0.86223925,0.51494098){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}=\end{tabular}}}}%
    \put(0.78676102,0.02219861){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}}%
    \put(0.95498587,0.12866095){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=49]{OrthConv.pdf}}%
    \put(0.72746696,0.60995516){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Input\end{tabular}}}}%
    \put(0.88386545,0.60995516){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Output\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=50]{OrthConv.pdf}}%
    \put(0.02623876,0.0871856){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$2\times 2\times C_{out}$\\\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=51]{OrthConv.pdf}}%
    \put(0.82510373,0.40886632){\color[rgb]{0.83137255,0,1}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Flatten\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=52]{OrthConv.pdf}}%
    \put(0.39437465,0.41248376){\color[rgb]{0.83137255,0,1}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Transform\end{tabular}}}}%
    \put(0.89238383,0.08089915){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$2\times 2\times C_{out}$\\\end{tabular}}}}}%
    \put(0.73327222,0.097634){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$3\times 3\times C_{in}$\\\end{tabular}}}}}%
    \put(0.21112835,0.36732087){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$3\times 3\times C_{in}$\\\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Fig/OrthConv_v3.pdf_tex <==
%% Creator: Inkscape 1.3 (0e150ed6c4, 2023-07-21), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'OrthConv_v3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{205.28758612bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.63586195)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{OrthConv_v3.pdf}}%
    \put(0.51415405,0.13086955){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{OrthConv_v3.pdf}}%
    \put(0.45892137,0.13086955){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{OrthConv_v3.pdf}}%
    \put(0.29322334,0.13086955){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{OrthConv_v3.pdf}}%
    \put(0.23799067,0.13086955){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{OrthConv_v3.pdf}}%
    \put(0.45892137,0.18610223){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{OrthConv_v3.pdf}}%
    \put(0.40368869,0.18610223){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{OrthConv_v3.pdf}}%
    \put(0.23799067,0.18610223){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{OrthConv_v3.pdf}}%
    \put(0.18275799,0.18610223){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{OrthConv_v3.pdf}}%
    \put(0.40368869,0.24133489){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{OrthConv_v3.pdf}}%
    \put(0.34845601,0.24133489){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{OrthConv_v3.pdf}}%
    \put(0.18275798,0.24133489){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{OrthConv_v3.pdf}}%
    \put(0.12752531,0.24133489){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{OrthConv_v3.pdf}}%
    \put(0.34845601,0.29656758){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{OrthConv_v3.pdf}}%
    \put(0.29322333,0.29656758){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{OrthConv_v3.pdf}}%
    \put(0.1275253,0.29656758){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{OrthConv_v3.pdf}}%
    \put(0.07229263,0.29656758){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{OrthConv_v3.pdf}}%
    \put(0.72635659,0.55564939){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{OrthConv_v3.pdf}}%
    \put(0.76756405,0.55603482){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{OrthConv_v3.pdf}}%
    \put(0.81010252,0.55590868){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{OrthConv_v3.pdf}}%
    \put(0.72411648,0.5167631){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{OrthConv_v3.pdf}}%
    \put(0.76727872,0.51630445){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{OrthConv_v3.pdf}}%
    \put(0.80925749,0.51688084){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{OrthConv_v3.pdf}}%
    \put(0.72413476,0.47315464){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{OrthConv_v3.pdf}}%
    \put(0.76767049,0.47374633){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{OrthConv_v3.pdf}}%
    \put(0.80977525,0.47365713){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}9\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{OrthConv_v3.pdf}}%
    \put(0.37720321,0.48746018){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{OrthConv_v3.pdf}}%
    \put(0.32197054,0.48746018){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{OrthConv_v3.pdf}}%
    \put(0.37720321,0.54269286){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=29]{OrthConv_v3.pdf}}%
    \put(0.32197053,0.54269286){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=30]{OrthConv_v3.pdf}}%
    \put(0.30727996,0.60995516){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Kernel\end{tabular}}}}%
    \put(0.30814713,0.09851984){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}}%
    \put(0.58007267,0.22010425){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}%
    \put(0.62498678,0.21082773){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\times$\end{tabular}}}}%
    \put(0.53083751,0.51399327){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\times$\end{tabular}}}}%
    \put(0.82540455,0.21145012){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}=\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=31]{OrthConv_v3.pdf}}%
    \put(0.77882764,0.36785828){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=32]{OrthConv_v3.pdf}}%
    \put(0.7786106,0.32681921){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=33]{OrthConv_v3.pdf}}%
    \put(0.77972455,0.28526857){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=34]{OrthConv_v3.pdf}}%
    \put(0.77709211,0.2433479){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=35]{OrthConv_v3.pdf}}%
    \put(0.77832527,0.20423983){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=36]{OrthConv_v3.pdf}}%
    \put(0.77711354,0.16162574){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=37]{OrthConv_v3.pdf}}%
    \put(0.77761493,0.11815183){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=38]{OrthConv_v3.pdf}}%
    \put(0.77871704,0.07883269){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=39]{OrthConv_v3.pdf}}%
    \put(0.77939727,0.03731899){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}9\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=40]{OrthConv_v3.pdf}}%
    \put(0.94204162,0.27324474){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=41]{OrthConv_v3.pdf}}%
    \put(0.94204163,0.23043705){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=42]{OrthConv_v3.pdf}}%
    \put(0.94342172,0.18901255){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=43]{OrthConv_v3.pdf}}%
    \put(0.94204163,0.1489754){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=44]{OrthConv_v3.pdf}}%
    \put(0.91856774,0.53283833){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=45]{OrthConv_v3.pdf}}%
    \put(0.95999224,0.53145513){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=46]{OrthConv_v3.pdf}}%
    \put(0.91994782,0.49003063){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=47]{OrthConv_v3.pdf}}%
    \put(0.95999224,0.49141799){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=48]{OrthConv_v3.pdf}}%
    \put(0.86223925,0.51494098){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}=\end{tabular}}}}%
    \put(0.78676102,0.02219861){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}}%
    \put(0.95498587,0.12866095){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=49]{OrthConv_v3.pdf}}%
    \put(0.72746696,0.60995516){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Input\end{tabular}}}}%
    \put(0.88386545,0.60995516){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Output\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=50]{OrthConv_v3.pdf}}%
    \put(0.02623876,0.0871856){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$2\times 2$\\\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=51]{OrthConv_v3.pdf}}%
    \put(0.82510373,0.40886632){\color[rgb]{0.83137255,0,1}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Flatten\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=52]{OrthConv_v3.pdf}}%
    \put(0.39437465,0.41248376){\color[rgb]{0.83137255,0,1}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Transform\end{tabular}}}}%
    \put(0.89238383,0.08089915){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$2\times 2$\\\end{tabular}}}}}%
    \put(0.73327222,0.097634){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$3\times 3$\\\end{tabular}}}}}%
    \put(0.21112835,0.36732087){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$3\times 3$\\\end{tabular}}}}%
  \end{picture}%
\endgroup%

